Macroscopic Structural Light Absorbers

The interaction of light with optical and mechanical systems is influenced by material properties, geometrical configurations, and surface topographies. Designing these systems necessitates a careful balance of conflicting requirements, such as minimising size and weight while simultaneously improving heat transfer and reducing stray light from illuminated peripheral mounting surfaces. Stray light is typically mitigated by apertures, coatings, and microscopic structures, alongside maintaining cleanliness. However, using apertures may not always be feasible, and effective optical absorber coatings or microscopic light absorbing structures can be costly and sensitive to environmental factors such as abrasion, radiation heating, or cleaning agents. In a proof-of-concept investigation, we design and analyse macroscopic structural light absorbers realised as periodic minimal surface approximations and quasi-stochastic lattices. The term "macroscopic" refers to minimal structural dimensions of approximately 100 micrometres. By increasing the number of reflections before residual reflected light reaches a hemispherical receiver, we achieve reductions in received peak intensities by factors of less than 0.39 and average intensities by factors of less than 0.65, without altering the surface properties. Macroscopic structural light absorbers support cost-effective and robust light-absorbing materials, such as black anodised aluminium or ABS polymers, while still achieving satisfactory stray light suppression. This approach is applicable to aerospace optical systems (such as telescopes and imaging spectrometers), as well as general scientific and industrial optical instruments and commercial products (including projectors and luminaires). The demonstrated structures can be sustainably fabricated through additive manufacturing processes like laser powder bed fusion.

==> License_arxiv_template.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

